Neural Active Learning Beyond Bandits

We study both stream-based and pool-based active learning with neural network approximations. A recent line of works proposed bandit-based approaches that transformed active learning into a bandit problem, achieving both theoretical and empirical success. However, the performance and computational costs of these methods may be susceptible to the number of classes, denoted as $K$, due to this transformation. Therefore, this paper seeks to answer the question: "How can we mitigate the adverse impacts of $K$ while retaining the advantages of principled exploration and provable performance guarantees in active learning?" To tackle this challenge, we propose two algorithms based on the newly designed exploitation and exploration neural networks for stream-based and pool-based active learning. Subsequently, we provide theoretical performance guarantees for both algorithms in a non-parametric setting, demonstrating a slower error-growth rate concerning $K$ for the proposed approaches. We use extensive experiments to evaluate the proposed algorithms, which consistently outperform state-of-the-art baselines.

==> generalization_performance/ineural.txt <==
adult   1677
covertype   3392
fashion     1829
MagicTelescope  2257
phishing    304
shuttle     72

==> generalization_performance/margink.txt <==
adult   2066
covertype   3048
fashion     1603
MagicTelescope  1928
phishing    486
shuttle     39

==> generalization_performance/neuralpg.txt <==
adult   1588
covertype   2709
fashion     1513
MagicTelescope  1405
phishing    287
shuttle     31

==> testing_running_time/runtimes_ineural.txt <==
adult 1668.8619239330292
covertype 1070.1532425880432
fashion 1692.7899911403656
MagicTelescope 220.9888620376587
phishing 1771.2583456039429
shuttle 135.58547973632812

==> testing_running_time/runtimes_margin.txt <==
adult 4.507289409637451
covertype 4.493241786956787
fashion 4.647904396057129
MagicTelescope 4.397158861160278
phishing 7.18276572227478
shuttle 4.330349445343018

==> testing_running_time/runtimes_neuralpg.txt <==
adult 59.54256010055542
covertype 170.68931698799133
fashion 15.35780954360962
MagicTelescope 91.88493490219116
phishing 191.3942368030548
shuttle 99.42233395576477
